Parametric Identification Using Weighted Null-Space Fitting

In identification of dynamical systems, the prediction error method using a quadratic cost function provides asymptotically efficient estimates under Gaussian noise and additional mild assumptions, but in general it requires solving a non-convex optimization problem. An alternative class of methods uses a non-parametric model as intermediate step to obtain the model of interest. Weighted null-space fitting (WNSF) belongs to this class. It is a weighted least-squares method consisting of three steps. In the first step, a high-order ARX model is estimated. In a second least-squares step, this high-order estimate is reduced to a parametric estimate. In the third step, weighted least squares is used to reduce the variance of the estimates. The method is flexible in parametrization and suitable for both open- and closed-loop data. In this paper, we show that WNSF provides estimates with the same asymptotic properties as PEM with a quadratic cost function when the model orders are chosen according to the true system. Also, simulation studies indicate that WNSF may be competitive with state-of-the-art methods.

==> Data/iterations_pem.csv <==
0,-20.587
1,-22.492
2,-3.3878
3,3.1241
4,5.6793
5,10.437
6,18.195
7,27.033
8,40.671
9,54.168
10,68.046
11,78.14
12,85.716
13,90.295
14,92.685
15,93.269
16,94.456
17,94.839
18,95.902
19,96.736
20,97.539
21,97.765
22,97.774
23,97.773
24,97.773
25,97.773
26,97.773
27,97.773
28,97.773
29,97.773
30,97.773
31,97.773
32,97.773
33,97.773
34,97.773
35,97.773
36,97.773
37,97.773
38,97.773
39,97.773
40,97.773
41,97.773
42,97.773
43,97.773
44,97.773
45,97.773
46,97.773
47,97.773
48,97.773
49,97.773
50,97.773


==> Data/iterations_wnsf.csv <==
0,-20.587
1,56.935
2,97.568
3,97.747
4,97.746
5,97.746
6,97.746
7,97.746
8,97.746
9,97.745
10,97.745
11,97.745
12,97.745
13,97.745
14,97.745
15,97.745
16,97.745
17,97.745
18,97.745
19,97.745
20,97.745
21,97.745
22,97.745
23,97.745
24,97.745
25,97.745
26,97.745
27,97.745
28,97.745
29,97.745
30,97.745
31,97.745
32,97.745
33,97.745
34,97.745
35,97.745
36,97.745
37,97.745
38,97.745
39,97.745
40,97.745
41,97.745
42,97.745
43,97.745
44,97.745
45,97.745
46,97.745
47,97.745
48,97.745
49,97.745
50,97.745


==> Data/peakssys_pem.csv <==
43.582
43.173
53.803
50.021
43.508
53.612
15.825
58.92
42.886
42.85
43.07
43.307
43.662
43.363
43.558
42.477
42.403
52.172
41.763
42.769
15.214
42.797
43.328
14.454
43.681
40.111
-113.85
60.63
49.93
43.469
42.597
43.341
43.232
13.713
-15.179
43.14
15.273
53.117
15.504
-21.185
43.717
46.038
57.72
42.385
56.382
87.449
47.613
-85.581
42.951
8.5119
42.559
-265.77
43.089
52.933
43.681
41.372
56.993
43.032
43.214
43.585
52.663
58.387
43.456
-166.99
42.371
59.948
43.681
51.318
53.814
42.225
15.346
42.545
43.699
56.213
51.857
51.879
88.843
43.465
53.494
42.951
38.744
45.97
7.6227
43.506
52.146
42.609
43.841
53.967
54.354
55.181
42.652
43.391
43.165
42.891
58.272
83.331
43.631
43.606
58.774
43.399


==> Data/peakssys_pem_true.csv <==
82.777
92.362
91.209
95.66
86.898
90.735
88.946
89.696
78.406
90.805
92.851
95.132
92.448
92.618
89.168
88.666
93.104
94.151
93.908
88.849
90.192
94.368
81.978
93.413
82.087
91.824
92.339
91.345
95.684
95.326
91.739
92.276
86.997
88.637
90.642
91.586
92.688
95.068
90.042
89.592
94.185
90.208
87.698
96.491
93.426
92.353
89.74
91.684
91.341
91.878
91.843
91.681
92.279
87.727
86.375
92.117
89.154
92.008
91.187
91.854
86.688
90.67
94.636
91.447
93.036
95.196
92.443
88.494
96.423
86.668
92.786
93.647
91.595
89.315
91.897
90.038
90.314
95.025
92.056
93.001
86.483
93.108
91.262
91.54
94.982
92.626
90.905
95.896
93.204
96.131
95.256
90.947
93.106
87.709
90.873
91.639
94.862
91.884
92.301
88.205


==> Data/peakssys_ssarx.csv <==
15.861
21.394
16.617
17.753
18.051
20.204
18.724
22.192
18.973
19.697
17.682
21.905
19.651
18.785
19.745
18.168
18.438
19.528
19.727
19.18
16.515
18.591
16.892
19.019
19.123
19.042
19.839
18.775
19.027
20.995
16.929
17.628
16.823
21.851
22.197
22.248
20.323
15.648
19.024
23.177
17.534
18.943
19.345
18.863
18.149
19.389
20.131
19.609
18.415
18.606
18.684
20.169
20.619
17.298
20.131
18.866
18.851
15.451
19.037
18.472
19.005
17.225
15.561
19.773
18.844
24.894
22.601
22.322
16.281
18.905
24.082
18.432
19.183
17.308
17.167
21.567
21.305
20.196
17.81
19.523
19.276
17.892
20.948
19.428
18.749
18.957
17.796
19.114
20.326
17.379
23.006
20.176
19.789
17.574
18.298
22.503
21.53
17.205
18.133
18.014


==> Data/peakssys_wnsf.csv <==
84.121
88.778
87.172
86.266
80.861
86.232
87.671
83.024
81.881
89.645
93.115
95.148
93.366
94.017
90.117
88.615
94.071
93.034
94.194
88.803
91.648
93.455
89.085
93.876
78.839
91.249
89.091
88.207
92.811
94.926
90.596
88.353
91.727
88.457
84.884
89.859
90.877
93.157
91.68
88.065
91.251
85.711
76.933
95.712
87.819
93.053
90.708
87.525
91.812
93.58
83.504
90.163
92.379
90.529
88.736
92.3
93.156
88.639
91.213
87.633
85.776
88.984
93.528
86.718
90.568
93.507
92.354
81.516
92.345
89.01
93.467
90.476
78.333
86.433
90.252
90.09
86.864
93.395
90.944
92.829
85.337
92.687
87.965
92.141
92.687
92.881
92.819
90.094
91.517
91.642
90.787
92.21
77.895
86.399
92.376
88.628
94.92
88.946
89.475
84.535


==> Data/randomsys_pem.csv <==
88.189
20.787
92.655
95.311
-1.3305
87.048
-0.15637
98.772
54.408
68.236
91.691
88.805
92.938
98.85
85.032
97.499
-6.0007
79.245
21.709
91.452
99.095
46.193
67.155
83.226
93.468
97.766
96.825
33.244
79.893
96.088
89.391
-1.4526
96.804
83.039
89.129
82.099
93.922
99.856
89.113
96.186
38.481
99.296
84.188
94.909
97.133
98.697
88.154
29.206
82.852
97.571
15.156
99.624
7.9303
88.748
-7.4525
95.486
99.379
36.675
97.401
96.049
97.979
99.341
91.876
30.472
34.645
99.785
96.85
78.844
89.515
89.89
86.672
95.579
75.611
97.845
54.152
32.238
86.327
71.706
66.275
99.088
-6.6911
87.171
83.415
99.233
94.027
97.966
97.688
86.079
95.877
97.345
79.455
-17.384
96.895
99.943
95.714
92.364
10.397
73.824
96.77
96.954


==> Data/randomsys_pem_true.csv <==
96.576
98.527
92.635
95.571
86.818
90.733
99.222
99.1
98.573
99.746
91.685
91.457
92.564
99.548
97.543
97.664
97.57
97.936
99.823
90.02
99.124
99.449
84.942
99.684
97.427
99.906
99.975
97.494
94.31
96.399
99.954
95.621
97.758
98.264
92.416
71.652
98.042
99.935
98.948
94.106
99.942
99.312
97.201
98.841
97.165
98.621
97.591
92.058
97.954
98.776
97.206
99.94
93.299
90.082
98.255
95.628
99.38
88.868
99.942
99.978
99.77
99.589
92.011
94.014
98.725
99.785
97.067
81.615
79.592
92.228
96.197
98.441
99.756
89.302
98.579
92.278
99.535
94.5
97.121
99.175
99.813
96.399
99.778
99.25
91.393
97.854
97.683
95.908
95.631
99.856
98.504
98.584
98.875
99.993
99.098
99.157
94.418
94.253
99.942
99.798


==> Data/randomsys_pem_wnsf.csv <==
96.924
98.158
92.628
95.666
86.917
90.717
99.162
85.673
97.939
99.746
91.701
89.314
82.167
99.521
97.609
97.422
98.033
88.959
68.966
88.709
99.104
99.413
87.405
99.708
97.169
99.357
96.829
97.487
94.323
95.195
89.855
92.982
97.418
98.265
92.328
70.619
96.736
99.653
98.755
93.362
36.786
99.313
97.19
94.875
97.031
98.649
97.499
92.082
97.928
97.162
97.204
99.86
93.636
87.857
97.943
95.151
99.379
91.428
97.387
99.054
97.775
99.292
92.212
93.941
98.721
99.785
91.047
82.727
90.886
92.222
93.992
98.454
99.502
84.281
97.785
91.292
98.997
88.959
97.132
99.178
99.856
96.392
93.949
99.235
90.433
97.914
97.667
95.881
95.835
98.696
94.698
98.642
98.794
99.911
99.263
99.157
94.169
88.527
97.22
99.802


==> Data/randomsys_ssarx.csv <==
61.892
43.546
59.755
8.7813
25.551
80.75
31.393
90.315
57.314
38.875
75.499
72.544
85.52
-100
79.736
91.643
33.928
88.702
70.758
92.264
-100
34.678
78.021
78.065
54.61
96.842
96.526
66.719
79.363
62.715
97.292
79.435
88.909
76.294
-17.178
67.871
42.718
91.986
84.186
55.073
52.466
74.965
82.384
95.13
79.08
96.608
64.283
40.225
49.607
90.853
30.135
95.558
14.483
59.795
-14.797
52.945
80.093
55.827
92.24
95.161
89.923
2.2489
-27.892
83.982
71.104
-100
72.996
79.174
45.381
87.705
48.109
50.573
69.922
80.003
59.66
65.616
89.024
84.384
10.967
80.383
92.158
83.616
90.559
77.789
83.847
85.68
20.873
65.65
85.06
97.192
65.422
-18.268
93.974
30.472
69.603
90.381
44.762
72.769
62.996
91.758


==> Data/randomsys_wnsf.csv <==
94.812
98.079
96.512
95.223
77.393
81.759
99.239
86.718
97.814
99.569
91.114
89.115
79.899
99.457
95.984
97.354
96.598
87.925
77.746
89.738
94.729
99.266
73.109
98.767
96.194
94.738
97.565
97.23
93.638
95.205
84.08
94.872
96.48
97.857
90.188
67.399
98.262
86.775
98.698
94.59
-5.1735
98.848
97.189
94.15
95.902
82.451
97.506
93.63
96.977
97.037
97.371
98.225
96.107
87.924
97.582
96.838
99.353
85.816
91.33
89.421
74.491
98.854
92.534
91.02
98.933
99.708
91.623
83.657
91.215
93.672
92.756
98.482
99.404
85.128
97.294
83.072
94.881
89.433
96.409
98.661
99.356
95.214
86.489
95.747
88.044
98.361
96.481
95.56
96.37
98.807
94.335
95.632
98.581
99.83
98.159
95.563
92.547
87.822
82.532
99.836

